Analysis of the IW And star ASAS J071404+7004.3

We made a time-resolved photometric campaign of the bright cataclysmic variable ASAS J071404+7004.3 in 2020. Inight et al. (2022, arXiv/2109.14514) recently published time-resolved optical spectroscopy, X-ray observations and long- and short-term optical variations. Although their results were correct in many parts, they classified ASAS J071404+7004.3 as a VY Scl-type novalike object. By comparing the ASAS-SN data of this object and the IW And-type object HO Pup, we showed that their type classification was incorrect. ASAS J071404+7004.3 showed outbursts from a standstill followed by shallow dips, which is the defining characteristic of an IW And star. This object predominantly showed states with low-amplitude dwarf nova-type oscillations, some of which could be identified as the "heartbeat"-type state as a variety of the IW And-type phenomenon. The low state described by Inight et al. (2022) was not a true low state of a VY Scl star, but a dwarf nova-type state with increased outburst amplitudes. Both ground-based (our campaign) and TESS observations detected orbital variations whose periods [0.136589(5) d by the ground-based campaign and 0.1366476(3) d by the TESS data] are in very good agreement with the one obtained by radial-velocity studies by Inight et al. (2022). The standstill in 2019-2020 in ASAS J071404+7004.3 was not brighter than its dwarf nova-type states. The brightest moment of this object occurred when the amplitudes of dwarf nova-type variations were large, which challenges the widely accepted interpretation that standstills in Z Cam stars occur when the mass-transfer rates are high.

==> abst.inc <==
We made a time-resolved photometric campaign of
the bright cataclysmic variable ASAS J071404$+$7004.3
in 2020.  Inight et al. (2022, arXiv/2109.14514)
recently published time-resolved optical
spectroscopy, X-ray observations and long- and short-term
optical variations.  Although their results were
correct in many parts, they classified
ASAS J071404$+$7004.3 as a VY Scl-type novalike object.
By comparing the ASAS-SN data of this object and
the IW And-type object HO Pup, we showed that their
type classification was incorrect.  ASAS J071404$+$7004.3
showed outbursts from a standstill followed by shallow dips,
which is the defining characteristic of an IW And star.
This object predominantly showed states with low-amplitude
dwarf nova-type oscillations, some of which could be identified
as the ``heartbeat''-type state as a variety of the IW And-type
phenomenon.  The low state described by Inight et al. (2022)
was not a true low state of a VY Scl star, but
a dwarf nova-type state with increased outburst amplitudes.
Both ground-based (our campaign) and TESS observations
detected orbital variations whose periods
[0.136589(5)~d by the ground-based campaign and 0.1366476(3)~d
by the TESS data] are in very good
agreement with the one obtained by radial-velocity studies
by Inight et al. (2022).  The standstill in 2019--2020
in ASAS J071404$+$7004.3 was not brighter than its
dwarf nova-type states.  The brightest moment of this object
occurred when the amplitudes of dwarf nova-type variations
were large, which challenges the widely accepted
interpretation that standstills in Z Cam stars occur
when the mass-transfer rates are high.


==> objlist.inc <==
IW And,
V455 And,
Z Cam,
V513 Cas,
BO Cet,
AM CVn,
SS Cyg,
IM Eri,
V363 Lyr,
HO Pup,
VY Scl,
WZ Sge,
SU UMa,
IX Vel,
FY Vul,
ASAS J071404$+$7004.3,
KIC 9406652


==> obslog.inc <==
58887.2403 & 58887.4579 & 11.562 & 0.003 & 246 & Van & $R$ \\
58887.2413 & 58887.4583 & 12.020 & 0.003 & 246 & Van & $V$ \\
58888.4555 & 58888.5833 & 11.594 & 0.003 & 168 & Van & $R$ \\
58888.4561 & 58888.5827 & 12.056 & 0.003 & 164 & Van & $V$ \\
58889.6340 & 58889.7702 & 11.841 & 0.003 & 156 & Van & $V$ \\
58890.0932 & 58890.2128 & 11.816 & 0.002 & 359 & Ioh & C \\
58890.2151 & 58890.3351 & -0.286 & 0.003 & 163 & CRI & C \\
58890.2334 & 58890.4270 & 11.844 & 0.005 & 100 & BSM & $V$ \\
58890.2344 & 58890.4280 & 11.640 & 0.006 & 89 & BSM & $I$ \\
58890.4491 & 58890.5404 & 12.175 & 0.007 & 9 & Van & $B$ \\
58890.4504 & 58890.5417 & 11.865 & 0.012 & 9 & Van & $V$ \\
58892.2501 & 58892.5173 & 11.620 & 0.014 & 19 & Van & $R$ \\
58892.5180 & 58892.5190 & 12.152 & 0.001 & 5 & Van & $V$ \\
58893.0409 & 58893.2323 & -0.431 & 0.001 & 1358 & KU1 & C \\
58893.4654 & 58893.5545 & -0.273 & 0.004 & 104 & CRI & C \\
58893.5152 & 58893.5499 & 12.135 & 0.009 & 6 & Van & $B$ \\
58893.5166 & 58893.5512 & 11.841 & 0.017 & 6 & Van & $V$ \\
58893.5676 & 58893.6573 & 12.060 & 0.002 & 330 & May & $R$ \\
58894.1140 & 58894.1698 & -0.409 & 0.002 & 432 & KU1 & C \\
58894.3092 & 58894.3092 & 12.093 & -- & 1 & Van & CV \\
58894.3103 & 58894.5522 & 11.889 & 0.014 & 9 & Van & $V$ \\
58894.5149 & 58894.5509 & 12.146 & 0.010 & 6 & Van & $B$ \\
58895.2431 & 58895.4151 & 11.871 & 0.006 & 86 & BSM & $V$ \\
58895.2440 & 58895.4160 & 11.690 & 0.007 & 79 & BSM & $I$ \\
58895.2490 & 58895.3544 & 11.832 & 0.005 & 60 & GCH & $V$ \\
58895.2499 & 58895.3552 & 11.616 & 0.006 & 60 & GCH & $I$ \\
58895.3092 & 58895.5497 & 12.195 & 0.015 & 9 & Van & $B$ \\
58895.3106 & 58895.5511 & 11.908 & 0.014 & 6 & Van & $V$ \\
58896.2537 & 58896.4161 & 11.851 & 0.005 & 85 & BSM & $V$ \\
58896.2546 & 58896.4151 & 11.634 & 0.006 & 57 & BSM & $I$ \\
58896.3134 & 58896.6055 & 12.136 & 0.015 & 7 & Van & $B$ \\
58896.3150 & 58896.6069 & 11.849 & 0.009 & 7 & Van & $V$ \\
58896.4278 & 58896.6302 & 11.854 & 0.007 & 66 & GCH & $V$ \\
58896.4286 & 58896.6293 & 11.629 & 0.005 & 66 & GCH & $I$ \\
58897.3853 & 58897.4572 & -0.288 & 0.002 & 98 & CRI & C \\
58897.4273 & 58897.4846 & 11.838 & 0.006 & 35 & GCH & $V$ \\
58897.4282 & 58897.6063 & 11.639 & 0.007 & 62 & GCH & $I$ \\
58898.2358 & 58898.6443 & -0.238 & 0.001 & 2003 & CRI & C \\
58898.4455 & 58898.5999 & 12.109 & 0.020 & 6 & Van & $B$ \\
58898.4469 & 58898.6014 & 11.845 & 0.017 & 6 & Van & $V$ \\
58899.4977 & 58899.7251 & 12.182 & 0.014 & 7 & Van & $B$ \\
58899.4990 & 58899.7239 & 11.907 & 0.008 & 9 & Van & $V$ \\
58900.2339 & 58900.4157 & 11.910 & 0.004 & 165 & BSM & $V$ \\
58900.4976 & 58900.7262 & 12.237 & 0.009 & 8 & Van & $B$ \\
58900.4993 & 58900.7247 & 11.950 & 0.005 & 8 & Van & $V$ \\
58900.5435 & 58900.6226 & 11.910 & 0.005 & 48 & GCH & $V$ \\
58900.5444 & 58900.6216 & 11.689 & 0.005 & 47 & GCH & $I$ \\
58901.2503 & 58901.6714 & 11.927 & 0.002 & 539 & Kai & $V$ \\
58901.3029 & 58901.5823 & 11.874 & 0.002 & 318 & BSM & $V$ \\
58901.4978 & 58901.7253 & 12.107 & 0.007 & 7 & Van & $B$ \\
58901.4988 & 58901.6578 & 11.872 & 0.017 & 5 & Van & $V$ \\
58901.5416 & 58901.6152 & 11.915 & 0.007 & 30 & GCH & $V$ \\
58901.5447 & 58901.6132 & 11.685 & 0.004 & 29 & GCH & $I$ \\
58902.4975 & 58902.7253 & 12.183 & 0.010 & 9 & Van & $B$ \\
58902.4989 & 58902.7241 & 11.909 & 0.009 & 9 & Van & $V$ \\
58903.4981 & 58903.7256 & 12.176 & 0.028 & 7 & Van & $B$ \\
58903.4990 & 58903.6580 & 11.829 & 0.040 & 6 & Van & $V$ \\
58904.2401 & 58904.5961 & 11.931 & 0.002 & 407 & Kai & $V$ \\
58904.4981 & 58904.7253 & 12.187 & 0.029 & 4 & Van & $B$ \\
58904.4989 & 58904.4994 & 11.916 & 0.013 & 3 & Van & $V$ \\
58905.2309 & 58905.4930 & -2.011 & 0.002 & 436 & May & $R$ \\
58905.2415 & 58905.3582 & 11.831 & 0.003 & 161 & Trt & $V$ \\
58905.3755 & 58905.5422 & -0.251 & 0.003 & 226 & CRI & C \\
58906.1052 & 58906.3658 & 11.834 & 0.002 & 361 & Aka & $V$ \\
58906.2829 & 58906.4246 & -0.247 & 0.002 & 192 & CRI & C \\
58906.4837 & 58906.7254 & 12.082 & 0.003 & 4 & Van & $B$ \\
58906.4853 & 58906.7242 & 11.827 & 0.026 & 3 & Van & $V$ \\
58906.9395 & 58907.3708 & 11.814 & 0.003 & 292 & Aka & $V$ \\
58907.4842 & 58907.6261 & 12.119 & 0.009 & 5 & Van & $B$ \\
58907.4855 & 58907.7099 & 11.876 & 0.015 & 9 & Van & $V$ \\
58908.3710 & 58908.5595 & 11.832 & 0.002 & 450 & Trt & CV \\
58910.5706 & 58910.5711 & 11.628 & 0.006 & 3 & Van & $R$ \\
58910.9375 & 58911.3143 & 11.800 & 0.003 & 270 & Aka & $V$ \\
58911.3220 & 58911.5347 & -0.276 & 0.002 & 288 & CRI & C \\
58911.4681 & 58911.4686 & 11.643 & 0.007 & 3 & Van & $R$ \\
58911.9661 & 58912.0521 & 11.799 & 0.004 & 55 & Aka & $V$ \\
58913.3184 & 58913.6768 & 11.791 & 0.001 & 871 & Trt & $V$ \\
58913.9270 & 58914.0178 & 11.776 & 0.006 & 73 & Aka & $V$ \\
58914.0531 & 58914.2712 & 11.766 & 0.002 & 456 & Ioh & $V$ \\
58914.2568 & 58914.4465 & 11.793 & 0.004 & 209 & BSM & $V$ \\
58914.9345 & 58915.0146 & 11.815 & 0.003 & 167 & Ioh & $V$ \\
58916.2513 & 58916.4514 & 11.926 & 0.003 & 253 & Kai & $V$ \\
58916.9406 & 58917.0958 & 11.924 & 0.003 & 147 & Aka & $V$ \\
58918.9692 & 58919.1906 & 11.842 & 0.002 & 359 & Ioh & $V$ \\
58919.9386 & 58920.0664 & 11.833 & 0.004 & 119 & Aka & $V$ \\
58920.2469 & 58920.4573 & 11.865 & 0.002 & 243 & BSM & $V$ \\
58920.2670 & 58920.5717 & 11.878 & 0.002 & 401 & Kai & $V$ \\
58920.9181 & 58921.0824 & 11.881 & 0.003 & 151 & Aka & $V$ \\
58921.2463 & 58921.5264 & -0.249 & 0.002 & 379 & CRI & C \\
58921.2469 & 58921.4200 & 11.823 & 0.005 & 200 & BSM & $V$ \\
58921.3510 & 58921.3514 & 11.580 & 0.007 & 3 & Van & $R$ \\
58921.9225 & 58922.0375 & 11.836 & 0.012 & 12 & Aka & $V$ \\
58922.2563 & 58922.4496 & 11.929 & 0.002 & 229 & Kai & $V$ \\
58922.9169 & 58923.0817 & 11.905 & 0.004 & 141 & Aka & $V$ \\
58923.2440 & 58923.3678 & 11.919 & 0.003 & 124 & BSM & $V$ \\
58923.2583 & 58923.3547 & 11.664 & 0.007 & 42 & GCH & $I$ \\
58923.2913 & 58923.6167 & 11.944 & 0.003 & 318 & Kai & $V$ \\
58924.2966 & 58924.6162 & 11.939 & 0.002 & 438 & Kai & $V$ \\
58925.9374 & 58926.0609 & 11.835 & 0.004 & 118 & Aka & $V$ \\
58926.2837 & 58926.6095 & 11.904 & 0.003 & 306 & Kai & $V$ \\
58926.9214 & 58927.0259 & 11.822 & 0.004 & 100 & Aka & $V$ \\
58927.9136 & 58928.0794 & 11.862 & 0.004 & 158 & Aka & $V$ \\
58928.2683 & 58928.5974 & 11.908 & 0.002 & 405 & Kai & $V$ \\
58928.9217 & 58929.0517 & 11.855 & 0.003 & 124 & Aka & $V$ \\
58929.9151 & 58930.0732 & 11.820 & 0.003 & 150 & Aka & $V$ \\
58931.2772 & 58931.5853 & 11.876 & 0.002 & 379 & Kai & $V$ \\
58931.9134 & 58932.0502 & 11.806 & 0.005 & 130 & Aka & $V$ \\
58932.2744 & 58932.5878 & 11.867 & 0.002 & 430 & Kai & $V$ \\
58932.9478 & 58933.0523 & 11.815 & 0.004 & 100 & Aka & $V$ \\
58933.2719 & 58933.5594 & 11.882 & 0.002 & 370 & Kai & $V$ \\
58933.9427 & 58934.0441 & 11.838 & 0.005 & 97 & Aka & $V$ \\
58934.2866 & 58934.5844 & 11.890 & 0.003 & 399 & Kai & $V$ \\
58935.2794 & 58935.5188 & 11.902 & 0.002 & 330 & Kai & $V$ \\
58939.2897 & 58939.5744 & 11.906 & 0.003 & 346 & Kai & $V$ \\
58940.2760 & 58940.5717 & 11.885 & 0.002 & 322 & Kai & $V$ \\
58941.2824 & 58941.5637 & 11.907 & 0.003 & 253 & Kai & $V$ \\
58942.2825 & 58942.5454 & 11.927 & 0.003 & 332 & Kai & $V$ \\
58943.2586 & 58943.4255 & 12.081 & 0.002 & 326 & May & $R$ \\
58945.2525 & 58945.4978 & 11.939 & 0.002 & 440 & May & $R$ \\
58945.2642 & 58945.4158 & 11.800 & 0.002 & 190 & BSM & $V$ \\
58945.2677 & 58945.3942 & 11.585 & 0.003 & 82 & GCH & $I$ \\
58945.2915 & 58945.5449 & 11.830 & 0.002 & 302 & Kai & $V$ \\
58946.2911 & 58946.5505 & 11.833 & 0.002 & 340 & Kai & $V$ \\
58946.9222 & 58947.2099 & 11.827 & 0.002 & 610 & Ioh & $V$ \\
58947.2909 & 58947.5459 & 11.878 & 0.002 & 335 & Kai & $V$ \\
58947.9265 & 58948.2262 & 11.884 & 0.002 & 649 & Ioh & $V$ \\
58948.2619 & 58948.4155 & 11.931 & 0.003 & 185 & BSM & $V$ \\
58948.2682 & 58948.4491 & 11.698 & 0.003 & 134 & GCH & $I$ \\
58948.2861 & 58948.5414 & 11.963 & 0.002 & 335 & Kai & $V$ \\
58949.2820 & 58949.4997 & 12.034 & 0.002 & 428 & May & $R$ \\
58949.2993 & 58949.4091 & 11.624 & 0.005 & 56 & GCH & $I$ \\
58950.0043 & 58950.1393 & 11.758 & 0.002 & 340 & Ioh & $V$ \\
58953.9519 & 58954.2054 & 11.876 & 0.002 & 695 & Ioh & $V$ \\

